PIMOD: A Tool for Configuring Single-Board Computer Operating System Images

Computer systems used in the field of humanitarian technology are often based on general-purpose single-board computers, such as Raspberry Pis. While these systems offer great flexibility for developers and users, configuration and deployment either introduces overhead by executing scripts on multiple devices or requires deeper technical understanding when building operating system images for such small computers from scratch. In this paper, we present PIMOD, a software tool for configuring operating system images for single-board computer systems. We propose a simple yet comprehensive configuration language. In a configuration profile, called Pifile, a small set of commands is used to describe the configuration of an operating system image. Virtualization techniques are used during the execution of the profile in order to be distribution and platform independent. Commands can be issued in the guest operating system, providing access to the distribution specific tools, e.g., to configure hardware parameters. The implementation of PIMOD is made public under a free and open source license. PIMOD is evaluated in terms of user benefits, performance compared to on-system configuration, and applicability across different hardware platforms and operating systems.

==> figures/runtimes.csv <==
OS;Command;t_RasPi;t_PIMOD;Overhead
OpenWRT;opkg update;2,86;3,11;8,74;
;opkg install python;19,77;32,53;64,54
;wget -O /dev/null http://host/100m,bin;8,92;0,94;-90,51
;wget -O /dev/null https://host/100m,bin;9,29;10,55;13,56
Raspbian;apt-get update;19,61;14,61;-25,49
;apt-get install -y python36;0,73;56,38;-7,16
;dd if=/dev/urandom of=/dev/null;2,63;0,50;-80,99
;dd if=/dev/urandom of=100m,bin;7,19;0,63;-91,24
;openssl enc -aes-256-cbc;5,52;3,94;-28,62
